Type Iax SNe as a few-parameter family

We present direct spectroscopic modeling of five Type Iax supernovae (SNe) with the one dimensional Monte Carlo radiative transfer code TARDIS. The abundance tomography technique is used to map the chemical structure and physical properties of the SN atmosphere. Through via fitting of multiple spectral epochs with self-consistent ejecta models, we can then constrain the location of some elements within the ejecta. The synthetic spectra of the best-fit models are able to reproduce the flux continuum and the main absorption features in the whole sample. We find that the mass fractions of IGEs and IMEs show a decreasing trend toward the outer regions of the atmospheres using density profiles similar to those of deflagration models in the literature. Oxygen is the only element, which could be dominant at higher velocities. The stratified abundance structure contradicts the well-mixed chemical profiles predicted by pure deflagration models. Based on the derived densities and abundances, a template model atmosphere is created for the SN Iax class and compared to the observed spectra. Free parameters are the scaling of the density profile, the velocity shift of the abundance template, and the peak luminosity. The results of this test support the idea that all SNe Iax can be described by a similar internal structure, which argues for a common origin of this class of explosions.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
